Animal Identification with Independent Foreground and Background Modeling

We propose a method that robustly exploits background and foreground in visual identification of individual animals. Experiments show that their automatic separation, made easy with methods like Segment Anything, together with independent foreground and background-related modeling, improves results. The two predictions are combined in a principled way, thanks to novel Per-Instance Temperature Scaling that helps the classifier to deal with appearance ambiguities in training and to produce calibrated outputs in the inference phase. For identity prediction from the background, we propose novel spatial and temporal models. On two problems, the relative error w.r.t. the baseline was reduced by 22.3% and 8.8%, respectively. For cases where objects appear in new locations, an example of background drift, accuracy doubles.

==> csv/Turtle_counts.csv <==
index,counts
1,190
2,176
3,154
4,118
5,108
6,98
7,93
8,93
9,85
10,84
11,77
12,76
13,74
14,70
15,69
16,67
17,64
18,61
19,61
20,60
21,57
22,56
23,55
24,54
25,53
26,51
27,51
28,50
29,50
30,50
31,50
32,49
33,47
34,46
35,46
36,46
37,46
38,45
39,45
40,44
41,43
42,43
43,43
44,42
45,42
46,42
47,42
48,42
49,41
50,41
51,41
52,40
53,40
54,38
55,38
56,37
57,36
58,36
59,36
60,36
61,36
62,36
63,35
64,35
65,35
66,35
67,35
68,34
69,34
70,34
71,34
72,33
73,32
74,32
75,32
76,32
77,32
78,32
79,32
80,32
81,32
82,31
83,31
84,30
85,30
86,30
87,30
88,30
89,29
90,29
91,29
92,29
93,29
94,29
95,29
96,28
97,28
98,27
99,27
100,27
101,27
102,26
103,26
104,26
105,26
106,26
107,26
108,26
109,25
110,24
111,24
112,24
113,24
114,24
115,24
116,24
117,24
118,24
119,24
120,23
121,23
122,23
123,22
124,22
125,22
126,22
127,22
128,22
129,22
130,22
131,22
132,22
133,22
134,22
135,22
136,21
137,21
138,21
139,21
140,21
141,21
142,20
143,20
144,20
145,20
146,20
147,20
148,20
149,19
150,19
151,19
152,19
153,19
154,19
155,19
156,19
157,18
158,18
159,18
160,18
161,18
162,18
163,18
164,18
165,18
166,18
167,18
168,18
169,18
170,17
171,17
172,17
173,17
174,17
175,17
176,17
177,16
178,16
179,16
180,16
181,16
182,16
183,16
184,16
185,16
186,16
187,15
188,15
189,15
190,15
191,15
192,15
193,15
194,15
195,15
196,15
197,15
198,15
199,15
200,15
201,15
202,15
203,14
204,14
205,14
206,14
207,14
208,14
209,14
210,14
211,14
212,14
213,14
214,14
215,14
216,13
217,13
218,13
219,13
220,13
221,13
222,13
223,13
224,13
225,13
226,13
227,13
228,13
229,13
230,13
231,13
232,13
233,13
234,13
235,12
236,12
237,12
238,12
239,12
240,12
241,12
242,12
243,12
244,12
245,12
246,11
247,11
248,11
249,11
250,11
251,11
252,11
253,11
254,11
255,11
256,11
257,11
258,11
259,11
260,10
261,10
262,10
263,10
264,10
265,10
266,10
267,10
268,10
269,10
270,10
271,10
272,10
273,9
274,9
275,9
276,9
277,9
278,9
279,9
280,9
281,9
282,9
283,9
284,9
285,9
286,9
287,9
288,9
289,9
290,9
291,9
292,9
293,9
294,8
295,8
296,8
297,8
298,8
299,8
300,8
301,8
302,8
303,8
304,8
305,8
306,8
307,8
308,8
309,8
310,8
311,8
312,8
313,8
314,8
315,8
316,7
317,7
318,7
319,7
320,7
321,7
322,7
323,7
324,7
325,7
326,7
327,7
328,7
329,7
330,7
331,7
332,7
333,7
334,7
335,7
336,7
337,7
338,6
339,6
340,6
341,6
342,6
343,6
344,6
345,6
346,6
347,6
348,6
349,6
350,6
351,6
352,6
353,6
354,6
355,6
356,6
357,6
358,6
359,6
360,6
361,6
362,6
363,6
364,6
365,6
366,5
367,5
368,5
369,5
370,5
371,5
372,5
373,5
374,5
375,5
376,5
377,5
378,5
379,5
380,5
381,5
382,5
383,5
384,5
385,5
386,5
387,5
388,5
389,5
390,4
391,4
392,4
393,4
394,4
395,4
396,4
397,4
398,4
399,4
400,4
401,4
402,4
403,4
404,4
405,4
406,4
407,3
408,3
409,3
410,3
411,3
412,3
413,3
414,3
415,3
416,3
417,3
418,3
419,3
420,3
421,3
422,3
423,3
424,3
425,3
426,3
427,3
428,3
429,2
430,2
431,2
432,2
433,2
434,2
435,2
436,2
437,2
438,1

==> csv/test.csv <==
index,counts
0,625
1,499
2,491
3,388
4,379
5,374
6,240
7,189
8,169
9,168
10,164
11,156
12,143
13,138
14,133
15,124
16,113
17,112
18,103
19,103
20,99
21,85
22,80
23,75
24,71
25,70
26,60
27,59
28,59
29,58
30,54
31,53
32,51
33,50
34,41
35,41
36,41
37,41
38,39
39,38
40,37
41,36
42,34
43,31
44,30
45,30
46,27
47,27
48,26
49,25
50,23
51,22
52,21
53,20
54,19
55,17
56,16
57,15
58,15
59,15
60,14
61,14
62,14
63,13
64,12
65,12
66,12
67,12
68,11
69,11
70,9
71,9
72,9
73,9
74,8
75,8
76,8
77,8
78,8
79,8
80,7
81,6
82,6
83,5
84,4
85,4
86,4
87,4
88,4
89,3
90,3
91,3
92,3
93,3
94,2
95,2
96,2
97,2
98,1
99,1
100,1
101,1
102,1


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt                  this file

  llncs.cls                   the LaTeX2e document class

  main-paperID.tex/pdf        a sample submission for GCPR 2023
  summary_of_changes.tex/pdf  a sample summary of changes for a GCPR 2023 Fast Review Track submission
  fig1.eps                    a figure used in the sample paper

  llncsdoc.pdf                the documentation of the class (PDF version)

  splncs04.bst                current LNCS BibTeX style with alphabetic sorting

  egbib.bib                   a sample bibliography file for a GCPR 2023 submision

